JGRA: Jacobian Geometry Robustness Assessment in NISQ Noise-Aware Quantum Neural Networks

The NISQ era places stringent constraints on quantum computation, where noise and decoherence fundamentally limit performance. In classical deep learning, model robustness and resilience to perturbations are well studied: deep neural networks (DNNs) maintain high performance despite pruning, noise injection, and structural perturbations due to inherent redundancy in their representations. A central challenge in quantum machine learning is to transfer this notion of robustness to quantum neural networks (QNNs) under realistic NISQ noise. While classical deep learning exhibits robustness through structural redundancy, analogous principles for QNNs remain underdeveloped. We propose JGRA: a framework for assessing robustness in noise-aware QNNs via Jacobian geometry, capturing model sensitivity to parameter perturbations induced by noise. Our method includes entropy-matched noise calibration, noise-aware training, and noise-conditioned Jacobian extraction, yielding geometric descriptors that link clean-regime structure to noisy inference behaviour. We also empirically demonstrate that these descriptors encode predictive information about robustness under unseen noise.

==> pgfplots/csv_heat_delta/jacobians/AD+PD_baseline.dat <==
0.0 0.04800713207748354
3.0 0.04800713207748354


==> pgfplots/csv_heat_delta/jacobians/AD+PD_curve.dat <==
0.0 0.04800713207748354
0.5 0.04541479832865709
1.5 0.043106342039778346
3.0 0.026841693619693324


==> pgfplots/csv_heat_delta/jacobians/AD_baseline.dat <==
0.0 0.027398726170208908
3.0 0.027398726170208908


==> pgfplots/csv_heat_delta/jacobians/AD_curve.dat <==
0.0 0.027398726170208908
0.5 0.01961036358664623
1.5 0.019170497495297714
3.0 0.016912477894476283


==> pgfplots/csv_heat_delta/jacobians/Dep+AD_baseline.dat <==
0.0 0.0347543789415486
3.0 0.0347543789415486


==> pgfplots/csv_heat_delta/jacobians/Dep+AD_curve.dat <==
0.0 0.0347543789415486
0.5 0.03928320146990367
1.5 0.006267258433737633
3.0 0.008241851609438086


==> pgfplots/csv_heat_delta/jacobians/Dep+PD_baseline.dat <==
0.0 0.05196312401798356
3.0 0.05196312401798356


==> pgfplots/csv_heat_delta/jacobians/Dep+PD_curve.dat <==
0.0 0.05196312401798356
0.5 0.05898053564771047
1.5 0.034900566311918735
3.0 0.01623002426444423


==> pgfplots/csv_heat_delta/jacobians/Dep_baseline.dat <==
0.0 0.04071990725279336
3.0 0.04071990725279336


==> pgfplots/csv_heat_delta/jacobians/Dep_curve.dat <==
0.0 0.04071990725279336
0.5 0.040967381935897156
1.5 0.011924475838247538
3.0 0.016247325613890095


==> pgfplots/csv_heat_delta/jacobians/PD_baseline.dat <==
0.0 0.058967004689837586
3.0 0.058967004689837586


==> pgfplots/csv_heat_delta/jacobians/PD_curve.dat <==
0.0 0.058967004689837586
0.5 0.04865437059766562
1.5 0.06983682635685869
3.0 0.04928144487432734


==> pgfplots/csv_heat_delta/jacobians/Triple_baseline.dat <==
0.0 0.04502093779947657
3.0 0.04502093779947657


==> pgfplots/csv_heat_delta/jacobians/Triple_curve.dat <==
0.0 0.04502093779947657
0.5 0.043392348233531115
1.5 0.026550019503894552
3.0 0.03223942393353789


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise0.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=0.50.pt,AD+PD,0.5,0.028759424999999998,0.0,0.05,0.05,0.007546807639300823,0.030742989503778517,0.013311760500073433,0.2165964113373775,0.7435934543609619,1.1245381087064743,4,0.03826911374926567,0.09896766394376755,0.11624229699373245
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=0.50.pt,AD+PD,0.5,0.028759424999999998,0.5,0.55,0.05,0.041528984904289246,0.03217091038823128,0.2890658378601074,0.2622475288808346,0.11497026681900024,0.10079101473093033,6,0.05566492676734924,0.1962794065475464,0.09136923402547836
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=0.50.pt,AD+PD,0.5,0.028759424999999998,1.5,1.55,0.05,0.006326369475573301,0.003478932660073042,0.15592405200004578,0.05420948006212711,0.0411609448492527,0.010069985873997211,1,0.01972893625497818,0.01972893625497818,0.03690247982740402


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise1.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=1.50.pt,AD+PD,1.5,0.028759424999999998,0.0,0.05,0.05,0.01453314907848835,0.024144511437043548,0.08062897622585297,0.5644972734153271,0.2508600950241089,0.34855667129158974,6,0.02329966612160206,0.050396572798490524,0.075684554874897
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=1.50.pt,AD+PD,1.5,0.028759424999999998,0.5,0.55,0.05,0.014683865010738373,0.01479655783623457,0.22223637998104095,0.3710525054484606,0.07646577060222626,0.06545772589743137,6,0.034119412302970886,0.1336928904056549,0.07433777302503586
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=1.50.pt,AD+PD,1.5,0.028759424999999998,1.5,1.55,0.05,0.005942679010331631,0.002282939269207418,0.25369200110435486,0.018619492650032043,0.023511163890361786,0.007468735799193382,1,0.005448227748274803,0.005448227748274803,0.011366404592990875


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise3.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=3.00.pt,AD+PD,3.0,0.028759424999999998,0.0,0.05,0.05,0.019712839275598526,0.009736389620229602,0.293887734413147,0.07524678856134415,0.06786779314279556,0.01664675772190094,10,0.015130097977817059,0.042630769312381744,0.15515843033790588
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=3.00.pt,AD+PD,3.0,0.028759424999999998,0.5,0.55,0.05,0.008824944496154785,0.0017635570839047432,0.216142475605011,0.02121255174279213,0.04118923097848892,0.00771320890635252,3,0.013800890184938908,0.019580330699682236,0.1158091202378273
week5_jacobians_PennyLaneMNIST_noiseADPD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=AD+PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=AD+PD_trainNoise=3.00.pt,AD+PD,3.0,0.028759424999999998,1.5,1.55,0.05,0.001659190165810287,0.0003689492295961827,0.21374809741973877,0.004598852246999741,0.0077789342030882835,0.0018642074428498745,1,0.0039517637342214584,0.0039517637342214584,0.0059913150034844875


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise0.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=0.50.pt,PennyLaneMNIST_noise=AD_trainNoise=0.50.pt,AD,0.5,0.028759424999999998,0.0,0.05,0.05,0.050397079437971115,0.08463435037992895,0.4328843355178833,0.7899941131472588,0.10680130124092102,0.15865792613476515,7,0.049740929156541824,0.16827897727489471,0.09969623386859894
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=0.50.pt,PennyLaneMNIST_noise=AD_trainNoise=0.50.pt,AD,0.5,0.028759424999999998,0.5,0.55,0.05,0.029468683525919914,0.041590671287849545,0.35809189081192017,0.38416295498609543,0.07853169739246368,0.03802983928471804,5,0.0788835659623146,0.28046393394470215,0.1448068916797638
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=0.50.pt,PennyLaneMNIST_noise=AD_trainNoise=0.50.pt,AD,0.5,0.028759424999999998,1.5,1.55,0.05,0.0054675862193107605,0.001321284333243966,0.18499547243118286,0.04627740755677223,0.0300227589905262,0.0063573624938726425,2,0.01313982717692852,0.017703372985124588,0.06827061623334885


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise1.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=1.50.pt,PennyLaneMNIST_noise=AD_trainNoise=1.50.pt,AD,1.5,0.028759424999999998,0.0,0.05,0.05,0.006499637849628925,0.061282787180971354,0.025190584361553192,0.19366775278467685,0.2507273256778717,0.16529491543769836,6,0.05360319837927818,0.1667173206806183,0.5505779981613159
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=1.50.pt,PennyLaneMNIST_noise=AD_trainNoise=1.50.pt,AD,1.5,0.028759424999999998,0.5,0.55,0.05,0.0003857900737784803,0.0013963592755317222,0.0031684115529060364,0.006697437900584191,0.1300199329853058,0.0929199792444706,4,0.05942898616194725,0.13353627920150757,0.3474145531654358
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=1.50.pt,PennyLaneMNIST_noise=AD_trainNoise=1.50.pt,AD,1.5,0.028759424999999998,1.5,1.55,0.05,2.443637276883237e-05,2.9393193926807726e-05,0.0007969420403242111,0.0007208472961792722,0.03531825542449951,0.01064949482679367,2,0.008473007008433342,0.008652392774820328,0.05286983400583267


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise3.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=3.00.pt,PennyLaneMNIST_noise=AD_trainNoise=3.00.pt,AD,3.0,0.028759424999999998,0.0,0.05,0.05,0.01709206961095333,0.0126179454382509,0.24588066339492798,0.09881554916501045,0.07001961767673492,0.021567340940237045,6,0.021297892555594444,0.06478732079267502,0.1547168791294098
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=3.00.pt,PennyLaneMNIST_noise=AD_trainNoise=3.00.pt,AD,3.0,0.028759424999999998,0.5,0.55,0.05,0.006421299651265144,0.002121726982295513,0.19391097128391266,0.023831389844417572,0.03302185237407684,0.007436894346028566,1,0.01579211838543415,0.01579211838543415,0.001415752456523478
week5_jacobians_PennyLaneMNIST_noiseAD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=AD_trainNoise=3.00.pt,PennyLaneMNIST_noise=AD_trainNoise=3.00.pt,AD,3.0,0.028759424999999998,1.5,1.55,0.05,0.0010505500249564648,0.00020357209723442793,0.19387146830558777,0.0027884580194950104,0.005421978421509266,0.0011201812885701656,1,0.003126526717096567,0.003126526717096567,0.004237616900354624


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise0.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=0.50.pt,Dep+AD,0.5,0.028759424999999998,0.0,0.05,0.05,0.004553103819489479,0.026017942276666872,0.006323866546154022,0.2961037966888398,0.7980283498764038,1.3589240107685328,4,0.035052165389060974,0.08055414259433746,0.10844185948371887
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=0.50.pt,Dep+AD,0.5,0.028759424999999998,0.5,0.55,0.05,0.04500065743923187,0.03489913325756788,0.22507670521736145,0.2561924234032631,0.1311069130897522,0.16444573737680912,6,0.06619610637426376,0.19319085776805878,0.0837324857711792
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=0.50.pt,Dep+AD,0.5,0.028759424999999998,1.5,1.55,0.05,0.007535761222243309,0.005631641368381679,0.11604595184326172,0.053156184032559395,0.06576605886220932,0.022792262956500053,1,0.020779594779014587,0.020779594779014587,0.1025894358754158


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise1.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=1.50.pt,Dep+AD,1.5,0.028759424999999998,0.0,0.05,0.05,0.014269926585257053,0.002272624522447586,0.28414779901504517,0.027376987040042877,0.050344862043857574,0.0034382855519652367,4,0.009388831444084644,0.018905028700828552,0.11581459641456604
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=1.50.pt,Dep+AD,1.5,0.028759424999999998,0.5,0.55,0.05,0.0075268251821398735,0.0012009317288175225,0.25421643257141113,0.007774867117404938,0.029316667467355728,0.005313990171998739,1,0.014966577291488647,0.014966577291488647,0.002488447818905115
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=1.50.pt,Dep+AD,1.5,0.028759424999999998,1.5,1.55,0.05,0.0015133561100810766,0.000624148960923776,0.24999162554740906,0.0012471377849578857,0.006054525263607502,0.002517949789762497,1,0.004270719829946756,0.004270719829946756,0.0008041139808483422


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise3.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=3.00.pt,Dep+AD,3.0,0.028759424999999998,0.0,0.05,0.05,0.01563374511897564,0.0025685445871204138,0.2894492745399475,0.015900395810604095,0.05399150401353836,0.006562895141541958,5,0.01993831992149353,0.05063972994685173,0.15535296499729156
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=3.00.pt,Dep+AD,3.0,0.028759424999999998,0.5,0.55,0.05,0.00587720051407814,0.0011831020237877965,0.25421813130378723,0.0022593066096305847,0.022919155657291412,0.004634620156139135,1,0.013056481257081032,0.013056481257081032,0.0012064056936651468
week5_jacobians_PennyLaneMNIST_noiseDepAD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep+AD_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep+AD_trainNoise=3.00.pt,Dep+AD,3.0,0.028759424999999998,1.5,1.55,0.05,0.0010833162814378738,0.00024966185446828604,0.2503485679626465,0.00027249008417129517,0.004326971247792244,0.0010022942442446947,1,0.0036046949680894613,0.0036046949680894613,0.000537728366907686


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise0.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=0.50.pt,Dep+PD,0.5,0.028759424999999998,0.0,0.05,0.05,0.023603741079568863,0.05121343396604061,0.12011350691318512,0.6794322500936687,0.27308958768844604,0.3793928660452366,6,0.022103868424892426,0.044349949806928635,0.09935421496629715
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=0.50.pt,Dep+PD,0.5,0.028759424999999998,0.5,0.55,0.05,0.02980854921042919,0.021882900036871433,0.3988649845123291,0.3335367888212204,0.0713457316160202,0.05222422257065773,6,0.030591139569878578,0.10723605751991272,0.09251820296049118
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=0.50.pt,Dep+PD,0.5,0.028759424999999998,1.5,1.55,0.05,0.008626068942248821,0.004170888219960034,0.1608200967311859,0.04838822782039642,0.0518275648355484,0.012585150077939034,2,0.015205157920718193,0.020156364887952805,0.12820398807525635


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise1.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=1.50.pt,Dep+PD,1.5,0.028759424999999998,0.0,0.05,0.05,0.014397320337593555,0.015036883996799588,0.2807800769805908,0.3053324967622757,0.06814742088317871,0.028131963685154915,8,0.020019154995679855,0.06073707714676857,0.08673939853906631
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=1.50.pt,Dep+PD,1.5,0.028759424999999998,0.5,0.55,0.05,0.010979251936078072,0.0066019247751683,0.26679909229278564,0.07470136135816574,0.04279148578643799,0.011642089113593102,5,0.017269158735871315,0.05384380370378494,0.11642543971538544
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=1.50.pt,Dep+PD,1.5,0.028759424999999998,1.5,1.55,0.05,0.0024482409935444593,0.0009847510373219848,0.25061148405075073,0.0033559761941432953,0.009771270677447319,0.0037855582777410746,1,0.002868003910407424,0.002868003910407424,0.0017488057492300868


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise3.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=3.00.pt,Dep+PD,3.0,0.028759424999999998,0.0,0.05,0.05,0.013823411427438259,0.008221552008762956,0.288601279258728,0.07109285145998001,0.04948437586426735,0.015720843337476254,5,0.015835681930184364,0.03997616842389107,0.12230093777179718
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=3.00.pt,Dep+PD,3.0,0.028759424999999998,0.5,0.55,0.05,0.007276322226971388,0.0013001321349292994,0.25718265771865845,0.011943504214286804,0.028525162488222122,0.004498333670198917,1,0.011672950349748135,0.011672950349748135,0.005579417571425438
week5_jacobians_PennyLaneMNIST_noiseDepPD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep+PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep+PD_trainNoise=3.00.pt,Dep+PD,3.0,0.028759424999999998,1.5,1.55,0.05,0.0015892100054770708,0.00039317854680120945,0.2509801983833313,0.00038088858127593994,0.006329020019620657,0.001576265785843134,1,0.004326186142861843,0.004326186142861843,0.0005602632299996912


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise0.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep_trainNoise=0.50.pt,Dep,0.5,0.028759424999999998,0.0,0.05,0.05,0.017183732241392136,0.056674773804843426,0.05625917762517929,0.4004019636195153,0.3510688245296478,0.635610293596983,5,0.03224269673228264,0.08522702008485794,0.09598074108362198
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep_trainNoise=0.50.pt,Dep,0.5,0.028759424999999998,0.5,0.55,0.05,0.03510279580950737,0.03962177503854036,0.40071940422058105,0.4284858927130699,0.0842563807964325,0.06093997787684202,5,0.033019743859767914,0.09442439675331116,0.1083993911743164
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=0.50.pt,PennyLaneMNIST_noise=Dep_trainNoise=0.50.pt,Dep,0.5,0.028759424999999998,1.5,1.55,0.05,0.006163720972836018,0.0036872286000289023,0.10618358850479126,0.035479068756103516,0.056866779923439026,0.018180483020842075,1,0.01700613647699356,0.01700613647699356,0.08270088583230972


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise1.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep_trainNoise=1.50.pt,Dep,1.5,0.028759424999999998,0.0,0.05,0.05,0.015416981652379036,0.005476515274494886,0.3013042211532593,0.0396881178021431,0.05133713781833649,0.010355272330343723,6,0.01570088230073452,0.031788408756256104,0.1315431445837021
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep_trainNoise=1.50.pt,Dep,1.5,0.028759424999999998,0.5,0.55,0.05,0.006813456770032644,0.0011380745563656092,0.2589857876300812,0.006640426814556122,0.02664085477590561,0.0036347899585962296,1,0.011257033795118332,0.011257033795118332,0.001763052656315267
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=1.50.pt,PennyLaneMNIST_noise=Dep_trainNoise=1.50.pt,Dep,1.5,0.028759424999999998,1.5,1.55,0.05,0.0016333787934854627,0.0005224522901698947,0.2505511939525604,0.00044552236795425415,0.0065144822001457214,0.0020859258947893977,1,0.0042985426262021065,0.0042985426262021065,0.000312891963403672


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise3.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep_trainNoise=3.00.pt,Dep,3.0,0.028759424999999998,0.0,0.05,0.05,0.014469409361481667,0.010424449807032943,0.29285377264022827,0.08590949326753616,0.04975900426506996,0.01837728265672922,5,0.0243401937186718,0.07035328447818756,0.12468264251947403
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep_trainNoise=3.00.pt,Dep,3.0,0.028759424999999998,0.5,0.55,0.05,0.0076896315440535545,0.0022681737318634987,0.2596072256565094,0.012734964489936829,0.029945526272058487,0.007631589192897081,2,0.015732038766145706,0.021239230409264565,0.08310361206531525
week5_jacobians_PennyLaneMNIST_noiseDep_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Dep_trainNoise=3.00.pt,PennyLaneMNIST_noise=Dep_trainNoise=3.00.pt,Dep,3.0,0.028759424999999998,1.5,1.55,0.05,0.0015906871994957328,0.0002785433898679912,0.2510846257209778,0.0007506832480430603,0.006338097155094147,0.001102804089896381,1,0.0038447328843176365,0.0038447328843176365,0.00042836545617319643


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseNone_trainNoise0.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseNone_trainNoise0.00.json,jacobians_PennyLaneMNIST_noise=None_trainNoise=0.00.pt,PennyLaneMNIST_noise=None_trainNoise=0.00.pt,None,0.0,0.028759424999999998,0.0,0.05,0.05,0.06472382694482803,0.09801230253651738,0.19524255394935608,0.5140686128288507,0.2871541380882263,0.33526355028152466,8,0.14345566928386688,0.7402856945991516,0.04794592410326004
week5_jacobians_PennyLaneMNIST_noiseNone_trainNoise0.00.json,jacobians_PennyLaneMNIST_noise=None_trainNoise=0.00.pt,PennyLaneMNIST_noise=None_trainNoise=0.00.pt,None,0.0,0.028759424999999998,0.5,0.55,0.05,0.04174923896789551,0.05092347017489374,0.5162496566772461,0.45999985188245773,0.08349351584911346,0.04350713174790144,6,0.07076692581176758,0.2775651514530182,0.17471276223659515
week5_jacobians_PennyLaneMNIST_noiseNone_trainNoise0.00.json,jacobians_PennyLaneMNIST_noise=None_trainNoise=0.00.pt,PennyLaneMNIST_noise=None_trainNoise=0.00.pt,None,0.0,0.028759424999999998,1.5,1.55,0.05,0.0049358149990439415,0.0012525785714387894,0.16349895298480988,0.032357215881347656,0.031241852790117264,0.003839239478111267,1,0.01706562004983425,0.01706562004983425,0.00152135721873492


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noisePD_trainNoise0.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=PD_trainNoise=0.50.pt,PD,0.5,0.028759424999999998,0.0,0.05,0.05,0.018935896456241608,0.04173275921493769,0.06073049083352089,0.25771641824394464,0.4236580729484558,0.5251801945269108,6,0.0639631524682045,0.26525142788887024,0.12753988802433014
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=PD_trainNoise=0.50.pt,PD,0.5,0.028759424999999998,0.5,0.55,0.05,0.02327841892838478,0.029923052643425763,0.4197230339050293,0.35070108994841576,0.0683322325348854,0.0511045977473259,7,0.03381366282701492,0.09559554606676102,0.14190788567066193
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=0.50.pt,PennyLaneMNIST_noise=PD_trainNoise=0.50.pt,PD,0.5,0.028759424999999998,1.5,1.55,0.05,0.00478800293058157,0.0018746269051916897,0.141119122505188,0.04709649458527565,0.036566078662872314,0.0068445960059762,1,0.019765160977840424,0.019765160977840424,0.022335173562169075


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noisePD_trainNoise1.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=PD_trainNoise=1.50.pt,PD,1.5,0.028759424999999998,0.0,0.05,0.05,0.03255479410290718,0.02185491332784295,0.24079610407352448,0.44151319935917854,0.176180899143219,0.2523589488118887,6,0.07099617272615433,0.330020934343338,0.058708224445581436
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=PD_trainNoise=1.50.pt,PD,1.5,0.028759424999999998,0.5,0.55,0.05,0.02056516520678997,0.014044846873730421,0.4362431764602661,0.18303580582141876,0.052825018763542175,0.02568305004388094,7,0.029654016718268394,0.1510901153087616,0.08723483979701996
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=1.50.pt,PennyLaneMNIST_noise=PD_trainNoise=1.50.pt,PD,1.5,0.028759424999999998,1.5,1.55,0.05,0.008854884654283524,0.003420777153223753,0.22997742891311646,0.04858751967549324,0.03795371204614639,0.009107481688261032,2,0.009003289975225925,0.01111851166933775,0.0963263139128685


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noisePD_trainNoise3.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=PD_trainNoise=3.00.pt,PD,3.0,0.028759424999999998,0.0,0.05,0.05,0.03726422041654587,0.020133360754698515,0.4611318111419678,0.14442358165979385,0.07864967733621597,0.02432822994887829,8,0.018035465851426125,0.053903575986623764,0.15736225247383118
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=PD_trainNoise=3.00.pt,PD,3.0,0.028759424999999998,0.5,0.55,0.05,0.014444943517446518,0.005054378649219871,0.29005855321884155,0.024594023823738098,0.05007261037826538,0.013743679039180279,4,0.02281258814036846,0.04440637677907944,0.1347619593143463
week5_jacobians_PennyLaneMNIST_noisePD_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=PD_trainNoise=3.00.pt,PennyLaneMNIST_noise=PD_trainNoise=3.00.pt,PD,3.0,0.028759424999999998,1.5,1.55,0.05,0.0021331817843019962,0.0007260743877850473,0.24376323819160461,0.005729012191295624,0.008764236234128475,0.002762202173471451,1,0.005652271676808596,0.005652271676808596,0.002201456343755126


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise0.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=0.50.pt,PennyLaneMNIST_noise=Triple_trainNoise=0.50.pt,Triple,0.5,0.028759424999999998,0.0,0.05,0.05,0.01296008937060833,0.016184918582439423,0.030648957937955856,0.20362041890621185,0.42393797636032104,0.47317663952708244,6,0.020216533914208412,0.0453825369477272,0.12296374887228012
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=0.50.pt,PennyLaneMNIST_noise=Triple_trainNoise=0.50.pt,Triple,0.5,0.028759424999999998,0.5,0.55,0.05,0.029864752665162086,0.02409634320065379,0.28016698360443115,0.13669515401124954,0.08798371255397797,0.060509271919727325,7,0.03604448586702347,0.11869286745786667,0.08424772322177887
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise0.50.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=0.50.pt,PennyLaneMNIST_noise=Triple_trainNoise=0.50.pt,Triple,0.5,0.028759424999999998,1.5,1.55,0.05,0.00734015554189682,0.0031705860747024417,0.21521571278572083,0.06399640068411827,0.0348629355430603,0.005966939963400364,1,0.021587200462818146,0.021587200462818146,0.020201602950692177


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise1.50.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=1.50.pt,PennyLaneMNIST_noise=Triple_trainNoise=1.50.pt,Triple,1.5,0.028759424999999998,0.0,0.05,0.05,0.02091119810938835,0.012773191090673208,0.34354832768440247,0.07934094220399857,0.060436271131038666,0.019748682156205177,7,0.016168804839253426,0.04254256561398506,0.1281377077102661
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=1.50.pt,PennyLaneMNIST_noise=Triple_trainNoise=1.50.pt,Triple,1.5,0.028759424999999998,0.5,0.55,0.05,0.009185895323753357,0.002559652319177985,0.27014458179473877,0.014180369675159454,0.033996932208538055,0.007826559245586395,3,0.013359258882701397,0.016395822167396545,0.10597798973321915
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise1.50.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=1.50.pt,PennyLaneMNIST_noise=Triple_trainNoise=1.50.pt,Triple,1.5,0.028759424999999998,1.5,1.55,0.05,0.001863173907622695,0.000342588871717453,0.2525889277458191,0.001604422926902771,0.007406781893223524,0.0013067873660475016,1,0.003554743016138673,0.003554743016138673,0.0002573966630734503


==> pgfplots/csv_heat_delta/week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise3.00.csv <==
source_json,jacobian_file,model_filename,noise_type,train_noise,base_p,eps0,eps1,delta_eps,deltaJ_median,deltaJ_iqr,Jnorm_median,Jnorm_iqr,deltaJ_rel_median,deltaJ_rel_iqr,k_dim,principal_angle_mean,principal_angle_max,eig_rel_change_abs_mean_topk
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=3.00.pt,PennyLaneMNIST_noise=Triple_trainNoise=3.00.pt,Triple,3.0,0.028759424999999998,0.0,0.05,0.05,0.03097718209028244,0.01009768946096301,0.43651527166366577,0.07947994768619537,0.07289011776447296,0.010492842644453049,8,0.028085429221391678,0.11542458087205887,0.13862942159175873
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=3.00.pt,PennyLaneMNIST_noise=Triple_trainNoise=3.00.pt,Triple,3.0,0.028759424999999998,0.5,0.55,0.05,0.013679963536560535,0.0026724047493189573,0.28751468658447266,0.0202297642827034,0.047877829521894455,0.007384303957223892,4,0.021769987419247627,0.0336894616484642,0.12263301759958267
week5_jacobians_PennyLaneMNIST_noiseTriple_trainNoise3.00.json,jacobians_PennyLaneMNIST_noise=Triple_trainNoise=3.00.pt,PennyLaneMNIST_noise=Triple_trainNoise=3.00.pt,Triple,3.0,0.028759424999999998,1.5,1.55,0.05,0.0022737858816981316,0.0005216021672822535,0.2520335018634796,0.0016292110085487366,0.00900229625403881,0.0020706281065940857,1,0.005258955992758274,0.005258955992758274,0.0004261816502548754


==> pgfplots/csv_jacobians/AD+PD_baseline.dat <==
0.0 0.04800713207748354
3.0 0.04800713207748354


==> pgfplots/csv_jacobians/AD+PD_curve.dat <==
0.0 0.04800713207748354
0.5 0.04541479832865709
1.5 0.043106342039778346
3.0 0.026841693619693324


==> pgfplots/csv_jacobians/AD_baseline.dat <==
0.0 0.027398726170208908
3.0 0.027398726170208908


==> pgfplots/csv_jacobians/AD_curve.dat <==
0.0 0.027398726170208908
0.5 0.01961036358664623
1.5 0.019170497495297714
3.0 0.016912477894476283


==> pgfplots/csv_jacobians/Dep+AD_baseline.dat <==
0.0 0.0347543789415486
3.0 0.0347543789415486


==> pgfplots/csv_jacobians/Dep+AD_curve.dat <==
0.0 0.0347543789415486
0.5 0.03928320146990367
1.5 0.006267258433737633
3.0 0.008241851609438086


==> pgfplots/csv_jacobians/Dep+PD_baseline.dat <==
0.0 0.05196312401798356
3.0 0.05196312401798356


==> pgfplots/csv_jacobians/Dep+PD_curve.dat <==
0.0 0.05196312401798356
0.5 0.05898053564771047
1.5 0.034900566311918735
3.0 0.01623002426444423


==> pgfplots/csv_jacobians/Dep_baseline.dat <==
0.0 0.04071990725279336
3.0 0.04071990725279336


==> pgfplots/csv_jacobians/Dep_curve.dat <==
0.0 0.04071990725279336
0.5 0.040967381935897156
1.5 0.011924475838247538
3.0 0.016247325613890095


==> pgfplots/csv_jacobians/PD_baseline.dat <==
0.0 0.058967004689837586
3.0 0.058967004689837586


==> pgfplots/csv_jacobians/PD_curve.dat <==
0.0 0.058967004689837586
0.5 0.04865437059766562
1.5 0.06983682635685869
3.0 0.04928144487432734


==> pgfplots/csv_jacobians/Triple_baseline.dat <==
0.0 0.04502093779947657
3.0 0.04502093779947657


==> pgfplots/csv_jacobians/Triple_curve.dat <==
0.0 0.04502093779947657
0.5 0.043392348233531115
1.5 0.026550019503894552
3.0 0.03223942393353789

